B Counting at BaBar

In this thesis we examine the method of counting $B\overline{B}$ events produced in the BaBar experiment. The original method was proposed in 2000, but improvements to track reconstruction and our understanding of the detector since that date make it appropriate to revisit the $B$ Counting method. We propose a new set of cuts designed to minimize the sensitivity to time-varying backgrounds. We find the new method counts $B\overline{B}$ events with an associated systematic uncertainty of $\pm 0.6%

==> plots/includedeps.txt <==
../chapter1.tex:    \includegraphics[width=4.5in]{plots/pepii.eps}
../chapter1.tex:    \includegraphics[width=4.0in]{plots/upsilon_spectrum.eps}
../chapter2.tex:%    \includegraphics[width=4.5in]{plots/pepii.eps}
../chapter2.tex:    \includegraphics[width=4.5in]{plots/babar1rotate.eps}
../chapter2.tex:    \includegraphics[width=2.0in]{plots/DCH.eps}
../chapter2.tex:    \includegraphics[width=3.0in]{plots/dedxvsp5.eps}
../chapter2.tex:    \includegraphics[width=3.0in]{plots/DIRC.eps}
../chapter2.tex:    \includegraphics[width=3.5in]{plots/EMC1.eps}
../chapter2.tex:    \includegraphics[width=4.5in]{plots/IFR_edit2.eps}
../chapter3.tex:    \includegraphics[width=4.5in]{plots/chargedList_Combined.eps}
../chapter3.tex:    \includegraphics[width=4.5in]{plots/neutralList_Combined.eps}
../chapter3.tex:    \includegraphics[width=4.5in]{plots/neutralList_DataMC_Combined.eps}
../chapter3.tex:    \includegraphics[width=4.5in]{plots/Neutralbkg_comparison.eps}
../chapter4.tex:    \includegraphics[width=3.5in]{plots/ETotalDemo.eps}
../chapter4.tex:    \includegraphics[width=3.5in]{plots/ETotalDemo3.eps}
../chapter5.tex:    \includegraphics[width=4.0in]{plots/maxpEmcPlot_Run6.eps}
../chapter5.tex:    \includegraphics[width=4.0in]{plots/maxpEmcAngleScatter_Run6.eps}
../chapter5.tex:    \includegraphics[width=3.8in]{plots/OnPeak_MuVariation_Cutset1.eps}
../chapter5.tex:    \includegraphics[width=3.8in]{plots/OffPeak_MuVariation_Cutset1.eps}
../chapter5.tex:    \includegraphics[width=4.3in]{plots/X2_Mu_onpeak.eps}
../chapter5.tex:    \includegraphics[width=4.3in]{plots/X2_Mu_offpeak.eps}
../chapter5.tex:    \includegraphics[width=4.3in]{plots/Kappa_MuVariation_Cutset1.eps}
../chapter5.tex:    \includegraphics[width=4.3in]{plots/X2_Mu_Kappa.eps}
../chapter6.tex:    \includegraphics[width=4.0in]{plots/p1Mag_BB.eps}
../chapter6.tex:    \includegraphics[width=4.3in]{plots/PrimVtxdrDataMC.eps}
../chapter6.tex:    \includegraphics[width=4.3in]{plots/PrimVtxdzDataMC.eps}
../chapter6.tex:%    \includegraphics[width=4.3in]{plots/PrimVtxMC.eps}
../chapter6.tex:    \includegraphics[width=3.8in]{plots/udsOnVariation_Cutset4.eps}
../chapter6.tex:    \includegraphics[width=3.8in]{plots/udsOffVariation_Cutset4.eps}
../chapter6.tex:    \includegraphics[width=3.8in]{plots/ccbarOnVariation_Cutset4.eps}
../chapter6.tex:    \includegraphics[width=3.8in]{plots/ccbarOffVariation_Cutset4.eps}
../chapter6.tex:    \includegraphics[width=4.0in]{plots/X2_uds.eps}
../chapter6.tex:    \includegraphics[width=4.0in]{plots/X2_ccbar.eps}
../chapter6.tex:    \includegraphics[width=3.8in]{plots/KappaMHVariation_Cutset4.eps}
../chapter6.tex:    \includegraphics[width=4.0in]{plots/X2_KappaMH.eps}
../chapter6.tex:    \includegraphics[width=4.0in]{plots/dMHKappa.eps}
../chapter7.tex:    \includegraphics[width=4.3in]{plots/BestCutsMu_OnVariation.eps}
../chapter7.tex:    \includegraphics[width=4.3in]{plots/BestCutsMu_OffVariation.eps}
../chapter7.tex:    \includegraphics[width=4.3in]{plots/isBCMuMu_OnVariation.eps}
../chapter7.tex:    \includegraphics[width=4.3in]{plots/isBCMuMu_OffVariation.eps}
../chapter7.tex:    \includegraphics[width=4.3in]{plots/BestCutsMu_KappaVariation.eps}
../chapter7.tex:    \includegraphics[width=4.3in]{plots/isBCMuMu_Kappa.eps}
../chapter7.tex:    \includegraphics[width=4.5in]{plots/Cont_ETotal.eps}
../chapter7.tex:    \includegraphics[width=4.0in]{plots/Cont_ETotal_diff.eps}
../chapter7.tex:    \includegraphics[width=4.3in]{plots/BestCuts_udsOnVariation.eps}
../chapter7.tex:    \includegraphics[width=4.3in]{plots/BestCuts_udsOffVariation.eps}
../chapter7.tex:    \includegraphics[width=4.3in]{plots/isBCMH_udsOnVariation.eps}
../chapter7.tex:    \includegraphics[width=4.3in]{plots/isBCMH_udsOffVariation.eps}
../chapter7.tex:    \includegraphics[width=4.3in]{plots/BestCuts_ccbarOnVariation.eps}
../chapter7.tex:    \includegraphics[width=4.3in]{plots/BestCuts_ccbarOffVariation.eps}
../chapter7.tex:    \includegraphics[width=4.3in]{plots/isBCMH_ccbarOnVariation.eps}
../chapter7.tex:    \includegraphics[width=4.3in]{plots/isBCMH_ccbarOffVariation.eps}
../chapter7.tex:    \includegraphics[width=4.3in]{plots/BestCuts_KappaMHVariation.eps}
../chapter7.tex:    \includegraphics[width=4.3in]{plots/isBCMH_KappaMH.eps}
../chapter8.tex:    \includegraphics[width=4.3in]{plots/BestCutsTau_OnVariation.eps}
../chapter8.tex:    \includegraphics[width=4.3in]{plots/BestCutsTau_OffVariation.eps}
../chapter9.tex:    \includegraphics[width=4.1in]{plots/nTracks_noBGF.eps}
../chapter9.tex:    \includegraphics[width=4.1in]{plots/nTracks_noBGF_noBhabhas.eps}
../chapter9.tex:    \includegraphics[width=3.5in]{plots/OrigETotal.eps}
../chapter9.tex:    \includegraphics[width=3.5in]{plots/OrigETotalDiff.eps}
../chapter9.tex:    \includegraphics[width=3.5in]{plots/OptETotal.eps}
../chapter9.tex:    \includegraphics[width=3.5in]{plots/OptETotalDiff.eps}
../chapter9.tex:    \includegraphics[width=3.5in]{plots/OptR2.eps}
../chapter9.tex:    \includegraphics[width=3.5in]{plots/OptnTracks.eps}
../chapter9.tex:    \includegraphics[width=3.5in]{plots/Optp1Mag.eps}
../chapter9.tex:    \includegraphics[width=3.5in]{plots/OptPrimVtxdr.eps}
../chapter9.tex:    \includegraphics[width=3.5in]{plots/OptPrimVtxdz.eps}

